Graph-Based Dynamic Activity Prediction for Real-Time Power System Applications

Online dynamic security assessment and day-ahead planning require rapid identification of where disturbances will produce significant dynamic activity. Full time-domain simulations are computationally demanding, while existing machine-learning approaches predict system-level outcomes or require post-disturbance trajectories. This paper proposes a pair-aware Graph Isomorphism Network with Edge features (GINE) framework comprising two task-specific models for predicting bus-voltage and generator apparent-power activity from the operating point and contingency description. Physically aware KPI cuts convert simulated responses into ordinal activity targets for model training. Evaluations on Nordic 32 and the French transmission system with more than 6 000 buses show that pair-aware fusion and graph embeddings improve on a local baseline on Nordic 32, with GINE the lower-cost graph encoder, and that the framework remains effective at large scale. As a downstream application, the predicted activity maps guide Adaptive Model Simplification, reducing continuous and discrete model variables by 72% and 66%, achieving speedups of up to 3.16x, and preserving voltage trajectories when critical substations are retained. These results demonstrate scalable, pre-disturbance prediction of component-level dynamic activity.

==> figures/CSV/spower_delta_example23.csv <==
time,class_0,class_1,class_2,class_3,class_4
0.0,-1.7503423282994035e-07,-1.7503423282994035e-07,-1.7503423282994035e-07,-1.7503423282994035e-07,-2.416272640859418e-06
1.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
2.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
3.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
4.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
5.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
6.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
7.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
8.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
9.0,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,1.750342332185184e-08,2.416272639749195e-07
10.0,2.8632116315929768e-05,-0.0018001660492311111,0.004965372278621816,-0.007667409863194197,-0.10534782168080403
11.0,9.543613002671592e-05,-0.003561125428619638,0.01617187660264524,-0.028418294918110043,-0.00549161615912741
12.0,0.0001301099937610073,-0.004119798303933719,0.020568977249205256,-0.0336023756374208,-0.001868795590423522
13.0,0.00013183214829309842,-0.004528186323926986,0.022994230661898818,-0.03601419239032344,-0.0031732589371751274
14.0,0.0001366555432062988,-0.004883295978385438,0.024873189486178615,-0.03833606163146286,-0.0036848377383362774
15.0,0.00014296332182989202,-0.005180548275584562,0.026366578856930667,-0.04061765903885739,-0.004209174446638153
16.0,0.00014875604811037668,-0.005429619459014823,0.027523364390976413,-0.04282906521840413,-0.004823224972051787
17.0,0.00015351921340539532,-0.005643216357474001,0.02844112510771246,-0.04495822351472806,-0.005475535725058656
18.0,0.00015692946880430103,-0.005829835914608283,0.029187288984161786,-0.04696907721345717,-0.006137768609204786
19.0,0.000159428062964595,-0.005995957178464073,0.029816440200769734,-0.04882905300902696,-0.0067955777632878744
20.0,0.00016105929957893617,-0.00614556121139298,0.030364489514737192,-0.0505217137317881,-0.007440140283360819
21.0,0.00016207322537881153,-0.006281690324098921,0.030854790142269828,-0.05204362009552532,-0.008065690194728359
22.0,0.0001627786946303833,-0.006406373625269524,0.03130290652270995,-0.0533984209556474,-0.008669402379400726
23.0,0.00016316102255659048,-0.0065215073041106075,0.031719287460911294,-0.05459473782832097,-0.009246251019696228
24.0,0.00016302902203779723,-0.006628160503635017,0.032110271379388655,-0.05564371474637492,-0.009797277046075692
25.0,0.00016276498070805223,-0.006727574601786135,0.03247997959343146,-0.0565580611431753,-0.010321458000020378
26.0,0.00016229530958228322,-0.006819862373416641,0.03283102414491246,-0.05735149385580601,-0.010818544821252774
27.0,0.0001614287890031596,-0.006906294645900812,0.03316524081237604,-0.05803691661409954,-0.011288493529598598
28.0,0.00016054769196888197,-0.006986978470696736,0.033483434762708486,-0.05862732834534967,-0.011731673860148395
29.0,0.0001594608083394511,-0.007062479685396139,0.03378602456955043,-0.05913511776666791,-0.01214875188222686
30.0,0.0001583004805817967,-0.007133036886277699,0.034073538311829576,-0.05957124114737089,-0.012539411836511416
31.0,0.00015699306750638353,-0.007199111796682367,0.03434644958523991,-0.05994593655881797,-0.012906741001858735
32.0,0.0001554797484261683,-0.007261010668377366,0.034604624327909506,-0.06026840159031849,-0.013249799879861635
33.0,0.00015395166069104294,-0.0073188024064978485,0.034848531996638676,-0.06054694685075784,-0.013569261428370782
34.0,0.00015240877786970586,-0.007373050124048541,0.03507829431105186,-0.06078876122115945,-0.013866346221254378
35.0,0.0001506011387125139,-0.007423753719213277,0.035294133104941394,-0.06100036330735692,-0.014142028296196152
36.0,0.00014877866402374096,-0.00747102552658685,0.03549661054489739,-0.06118742181351028,-0.01439713989419078
36.5,0.00014795558649999263,-0.007493227240106953,0.03559121106917845,-0.06127852467266859,-0.014510778270435232
37.0,0.0001471325089762443,-0.007515428953627057,0.035685811593459515,-0.06134485811273779,-0.014615298324750448
37.5,0.0001471325089762443,-0.007536086724797386,0.03577392258556089,-0.061411191552807,-0.014719818379065663
38.0,0.0001471325089762443,-0.0075567444959677155,0.03586203357766227,-0.061468083241853766,-0.014815826024881018
38.5,0.0001471325089762443,-0.0075760766000895485,0.03594392864631937,-0.06152497493090053,-0.014911833670696373
39.0,0.0001471325089762443,-0.007595408704211382,0.03602582371497648,-0.06157527870383203,-0.014999594069888045
39.5,0.0001471325089762443,-0.007613254209808296,0.0361017884309974,-0.06162558247676353,-0.015087354469079717
40.0,0.0001471325089762443,-0.007629119311147986,0.03617775314701832,-0.06167111720740759,-0.015167061997057696
40.5,0.0001471325089762443,-0.0076449844124876765,0.036274387256532536,-0.06171665193805165,-0.015246769525035675
41.0,0.0001471325089762443,-0.007659523244033906,0.03637102136604675,-0.06175916238553042,-0.015318775528279982
41.5,0.0001471325089762443,-0.007674062075580135,0.036449417223740704,-0.06180167283300919,-0.015390781531524289
42.0,0.0001471325089762443,-0.007687466544835736,0.03652781308143466,-0.06184241224028722,-0.015455535759752836
42.5,0.0001471325089762443,-0.007700871014091337,0.03659725569290115,-0.06188315164756525,-0.015520289987981384
43.0,0.0001471325089762443,-0.0077131478733636905,0.03666669830436764,-0.06192344772208419,-0.015578149875503877
43.5,0.0001471325089762443,-0.007725424732636044,0.03672361597423554,-0.06196374379660313,-0.01563600976302637
44.0,0.0001471325089762443,-0.0077368724106983144,0.03678053364410344,-0.062004154241663584,-0.015687495836297694
44.5,0.0001471325089762443,-0.007748320088760585,0.03683273090544156,-0.062044564686724035,-0.015738981909569016
45.0,0.0001471325089762443,-0.007758848143304464,0.036884928166779685,-0.06208585493976762,-0.015784432968365292
45.5,0.0001471325089762443,-0.007769376197848343,0.036932677577922124,-0.062127145192811206,-0.015829884027161567
46.0,0.0001471325089762443,-0.007779155947736399,0.03698042698906456,-0.06216952582900975,-0.01586963882574327
46.5,0.0001471325089762443,-0.007788935697624455,0.03702372430948858,-0.0622119064652083,-0.015909393624324975
47.0,0.0001471325089762443,-0.007797910907025363,0.0370670216299126,-0.06225556646174535,-0.015943920270376
47.5,0.0001471325089762443,-0.00780688611642627,0.03710607454660381,-0.0622992264582824,-0.015978446916427025
48.0,0.0001471325089762443,-0.007815351739623916,0.037145127463295013,-0.06234448095553541,-0.016008096509153136
48.5,0.0001471325089762443,-0.007823817362821561,0.03718044046533797,-0.06238973545278842,-0.016037746101879247
49.0,0.0001471325089762443,-0.007831685935705629,0.03721575346738093,-0.062436295643679196,-0.016062922015584902
49.5,0.0001471325089762443,-0.007839554508589697,0.03724752317431326,-0.06248285583456997,-0.016088097929290557
50.0,0.0001471325089762443,-0.0078468633449299,0.037279292881245596,-0.06253099446159271,-0.016109028030273642
50.5,0.0001471325089762443,-0.007854172181270103,0.03730776284541823,-0.06257913308861546,-0.016129958131256728
51.0,0.0001471325089762443,-0.00786096385632859,0.037336232809590864,-0.06262848834535206,-0.016147051962690062
51.5,0.0001471325089762443,-0.007867755531387077,0.03736184498866027,-0.06267784360208867,-0.016164145794123397
52.0,0.0001471325089762443,-0.007874161892739984,0.037387457167729676,-0.06272837536908049,-0.01617775439403729
52.5,0.0001471325089762443,-0.00788056825409289,0.03741039908830174,-0.06277890713607231,-0.016191362993951186
53.0,0.0001471325089762443,-0.007886500090761028,0.0374333410088738,-0.06283031259951422,-0.01620172040277751
53.5,0.0001471325089762443,-0.007892431927429167,0.037453708571514116,-0.06288171806295612,-0.01621207781160383
54.0,0.0001471325089762443,-0.007898020530823419,0.03747407613415443,-0.06293405335149466,-0.01621953505142487
54.5,0.0001471325089762443,-0.00790360913421767,0.03749229659553499,-0.0629863886400332,-0.016226992291245912
55.0,0.0001471325089762443,-0.007908955686832031,0.03751051705691555,-0.06303926995052753,-0.01623171867662082
55.5,0.0001471325089762443,-0.007914302239446391,0.03752662471250917,-0.06309215126102186,-0.01623644506199573
56.0,0.0001471325089762443,-0.00791919160318763,0.037542732368102794,-0.06314554780943737,-0.01623879781658516
56.5,0.0001471325089762443,-0.00792408096692887,0.03755695554678043,-0.0631989443578529,-0.01624115057117459
57.0,0.0001471325089762443,-0.007928799227763461,0.037571178725458065,-0.0632525626716248,-0.016241357489206187
57.5,0.0001471325089762443,-0.007933517488598052,0.03758381515542289,-0.0633061809853967,-0.016241564407237785
58.0,0.0001471325089762443,-0.007937819440187344,0.037596451585387713,-0.06335984272410691,-0.01623980722399071
58.5,0.0001471325089762443,-0.007942121391776635,0.037607895865645696,-0.06341350446281713,-0.016238050040743635
59.0,0.0001471325089762443,-0.007946322907231546,0.03761934014590368,-0.06346707290738893,-0.01623462125633396
59.5,0.0001471325089762443,-0.007950524422686456,0.03762925253573987,-0.06352064135196073,-0.016231192471924283
60.0,0.0001471325089762443,-0.007954475694449098,0.03763916492557606,-0.06357228406160945,-0.016226196651570268
60.5,0.0001471325089762443,-0.00795842696621174,0.03764773253946774,-0.06362392677125817,-0.016221200831216254
61.0,0.0001471325089762443,-0.007962193220010433,0.03765630015335941,-0.06367657758781661,-0.0162148906463081
61.5,0.0001471325089762443,-0.007965959473809126,0.03766400253600033,-0.06372922840437506,-0.016208580461399946
62.0,0.0001471325089762443,-0.007969540374721723,0.03767170491864125,-0.06378134625122159,-0.016201118963113492
62.5,0.0001471325089762443,-0.00797312127563432,0.03767847377118716,-0.06383346409806812,-0.016193657464827038
63.0,0.0001471325089762443,-0.007976492442488436,0.03768524262373307,-0.0638849042211437,-0.016185226378762685
63.5,0.0001471325089762443,-0.007979863609342552,0.03769124069656232,-0.0639363443442193,-0.01617679529269833
64.0,0.0001471325089762443,-0.007983185789260466,0.03769723876939157,-0.0639866177292489,-0.016167505393898995
64.5,0.0001471325089762443,-0.00798650796917838,0.037702520938317524,-0.06403689111427852,-0.01615821549509966
65.0,0.0001471325089762443,-0.00798650796917838,0.037707803107243476,-0.06408611091887265,-0.016148300768698998
65.5,0.0001471325089762443,-0.00798650796917838,0.03771255897245149,-0.06413533072346678,-0.016138386042298336
66.0,0.0001471325089762443,-0.00798650796917838,0.0377173148376595,-0.06418339607545204,-0.016127852733065995
66.5,0.0001471325089762443,-0.00798650796917838,0.03772159789492799,-0.0642314614274373,-0.016117319423833654
67.0,0.0001471325089762443,-0.00798650796917838,0.03772588095219648,-0.06427840681290212,-0.016106343023930436
67.5,0.0001471325089762443,-0.00798650796917838,0.03772974400041493,-0.06432535219836694,-0.01609536662402722
68.0,0.0001471325089762443,-0.00798650796917838,0.03773360704863338,-0.06437105191811057,-0.01608405789761236
68.5,0.0001471325089762443,-0.00798650796917838,0.03773713053926739,-0.06441675163785421,-0.016072749171197498
69.0,0.0001471325089762443,-0.00798650796917838,0.0377406540299014,-0.06446141817166326,-0.016061231346737925
69.5,0.0001471325089762443,-0.00798650796917838,0.03774398517995131,-0.06450608470547231,-0.016049713522278353
70.0,0.0001471325089762443,-0.00798650796917838,0.037747316330001224,-0.06454949019276632,-0.016038038867491333
70.5,0.0001471325089762443,-0.00798650796917838,0.03774937111018736,-0.06459289568006032,-0.016026364212704314
71.0,0.0001471325089762443,-0.00798650796917838,0.0377514258903735,-0.06463514793867264,-0.01601464971948585
71.5,0.0001471325089762443,-0.00798650796917838,0.03775451183482595,-0.06467740019728496,-0.01600293522626739
72.0,0.0001471325089762443,-0.00798650796917838,0.037757597779278396,-0.06471850265557971,-0.01599124563034504
72.5,0.0001471325089762443,-0.00798650796917838,0.03776071605090742,-0.06475960511387446,-0.015979556034422693
73.0,0.0001471325089762443,-0.00798650796917838,0.03776383432253644,-0.06479965120949424,-0.015968002090600564
73.5,0.0001471325089762443,-0.00798650796917838,0.03776665025686357,-0.06483969730511402,-0.015956448146778435
74.0,0.0001471325089762443,-0.00798650796917838,0.037769466191190704,-0.06487858191789506,-0.01594497136885381
74.5,0.0001471325089762443,-0.00798650796917838,0.03777227659240753,-0.0649174665306761,-0.015933494590929187
75.0,0.0001471325089762443,-0.00798650796917838,0.03777508699362436,-0.06495525195908947,-0.015922270459747534
75.5,0.0001471325089762443,-0.00798650796917838,0.03777795799477096,-0.06499303738750284,-0.01591104632856588
76.0,0.0001471325089762443,-0.00798650796917838,0.03778082899591756,-0.06502982327625262,-0.01590001635714533
76.5,0.0001471325089762443,-0.00798650796917838,0.037783740396171495,-0.0650666091650024,-0.01588898638572478
77.0,0.0001471325089762443,-0.00798650796917838,0.03778665179642543,-0.06510234460127537,-0.015878332293487174
77.5,0.0001471325089762443,-0.00798650796917838,0.03778960201596718,-0.06513808003754834,-0.01586767820124957
78.0,0.0001471325089762443,-0.00798650796917838,0.037792552235508925,-0.06517288999598575,-0.015857270529825163
78.5,0.0001471325089762443,-0.00798650796917838,0.03779564488925072,-0.06520769995442316,-0.015846862858400756
79.0,0.0001471325089762443,-0.00798650796917838,0.03779873754299251,-0.06524151205652085,-0.01583688332571781
79.5,0.0001471325089762443,-0.00798650796917838,0.03780194190714267,-0.06527532415861853,-0.015826903793034863
80.0,0.0001471325089762443,-0.00798650796917838,0.03780514627129283,-0.06530818277036665,-0.015817235419507802
80.5,0.0001471325089762443,-0.00798650796917838,0.037808498419775044,-0.06534104138211477,-0.01580756704598074
81.0,0.0001471325089762443,-0.00798650796917838,0.037811850568257255,-0.0653729911874733,-0.0157983790676417
81.5,0.0001471325089762443,-0.00798650796917838,0.0378153483662039,-0.06540494099283184,-0.015789191089302657
82.0,0.0001471325089762443,-0.00798650796917838,0.037818846164150544,-0.06543600254566481,-0.015780379009374568
82.5,0.0001471325089762443,-0.00798650796917838,0.03782242969601049,-0.06546706409849778,-0.01577156692944648
83.0,0.0001471325089762443,-0.00798650796917838,0.037826013227870436,-0.06549731637136857,-0.015763170515731506
83.5,0.0001471325089762443,-0.00798650796917838,0.03782977601655363,-0.06552756864423936,-0.015754774102016533
84.0,0.0001471325089762443,-0.00798650796917838,0.03783353880523682,-0.06555703100590904,-0.01574686433217498
84.5,0.0001471325089762443,-0.00798650796917838,0.03783744972294273,-0.06558649336757871,-0.01573895456233343
85.0,0.0001471325089762443,-0.00798650796917838,0.037841360640648636,-0.06561509048742997,-0.015731531438905988
85.5,0.0001471325089762443,-0.00798650796917838,0.03784541753253373,-0.06564368760728123,-0.015724108315478547
86.0,0.0001471325089762443,-0.00798650796917838,0.03784947442441883,-0.06567165930892793,-0.015717107105893968
86.5,0.0001471325089762443,-0.00798650796917838,0.03785367521885846,-0.06569963101057463,-0.01571010589630939
87.0,0.0001471325089762443,-0.00798650796917838,0.0378578760132981,-0.06572677189943577,-0.015703526601906936
87.5,0.0001471325089762443,-0.00798650796917838,0.037862256280273066,-0.0657539127882969,-0.015696947307504483
88.0,0.0001471325089762443,-0.00798650796917838,0.037866636547248034,-0.06578040125667345,-0.015690848420724213
88.5,0.0001471325089762443,-0.00798650796917838,0.03787115670897251,-0.06580688972505,-0.015684749533943942
89.0,0.0001471325089762443,-0.00798650796917838,0.037875676870696984,-0.06583268076218693,-0.015679131055918116
89.5,0.0001471325089762443,-0.00798650796917838,0.037880306002173014,-0.06585847179932386,-0.01567351257789229
90.0,0.0001471325089762443,-0.00798650796917838,0.037884935133649045,-0.06588367322710828,-0.01566831601862223
90.5,0.0001471325089762443,-0.00798650796917838,0.037889796232216,-0.0659088746548927,-0.01566311945935217
91.0,0.0001471325089762443,-0.00798650796917838,0.037894657330782955,-0.06593337950767877,-0.015658403311030356
91.5,0.0001471325089762443,-0.00798650796917838,0.03789952826686499,-0.06595788436046485,-0.01565368716270854
92.0,0.0001471325089762443,-0.00798650796917838,0.037904399202947026,-0.06598186645706991,-0.015649328198681423
92.5,0.0001471325089762443,-0.00798650796917838,0.037909469673876234,-0.06600584855367497,-0.015644969234654305
93.0,0.0001471325089762443,-0.00798650796917838,0.03791454014480544,-0.0660292247148376,-0.015641096928967868
93.5,0.0001471325089762443,-0.00798650796917838,0.037919675701531846,-0.06605260087600023,-0.01563722462328143
94.0,0.0001471325089762443,-0.00798650796917838,0.03792481125825825,-0.06607535484247909,-0.015633703257331044
94.5,0.0001471325089762443,-0.00798650796917838,0.037957070055254866,-0.06609810880895794,-0.015630181891380657
95.0,0.0001471325089762443,-0.00798650796917838,0.03798932885225148,-0.06612028354604796,-0.01562708869476237
95.5,0.0001471325089762443,-0.00798650796917838,0.03800871774785505,-0.06614245828313797,-0.015623995498144083
96.0,0.0001471325089762443,-0.00798650796917838,0.038028106643458626,-0.06616416343145257,-0.01562131797929528
96.5,0.0001471325089762443,-0.00798650796917838,0.03803890805443441,-0.06618586857976716,-0.015618640460446476
97.0,0.0001471325089762443,-0.00798650796917838,0.0380497094654102,-0.06620708483698515,-0.015616320128657102
97.5,0.0001471325089762443,-0.00798650796917838,0.03805891093140265,-0.06622830109420313,-0.015613999796867728
98.0,0.0001471325089762443,-0.00798650796917838,0.038068112397395104,-0.06624903513052752,-0.01561198440860112
98.5,0.0001471325089762443,-0.00798650796917838,0.038076834412747035,-0.0662697691668519,-0.015609969020334513
99.0,0.0001471325089762443,-0.00798650796917838,0.038085556428098966,-0.06628990602996951,-0.015608369310969428
99.5,0.0001471325089762443,-0.00798650796917838,0.03809386118930841,-0.06631004289308712,-0.015606769601604342
100.0,0.0001471325089762443,-0.00798650796917838,0.03810216595051785,-0.06632938406974398,-0.015605228379927505


==> figures/CSV/voltage_delta_example32.csv <==
time,class_0,class_1,class_2,class_3,class_4
0.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
1.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
2.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
3.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
4.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
5.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
6.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
7.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
8.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
9.0,2.220446049250313e-16,-2.220446049250313e-16,0.0,0.0,0.0
10.0,-0.0003999999999997339,0.0012999999999998568,0.0019000000000000128,-0.0038000000000000256,0.005600000000000049
11.0,-0.00019999999999975593,0.0036999999999998145,-0.005600000000000049,-0.011199999999999988,0.02279999999999993
11.5,-0.00014999999999976144,0.004149999999999876,-0.006950000000000012,-0.013249999999999984,0.028799999999999937
12.0,-9.999999999976694e-05,0.0045999999999999375,-0.008299999999999974,-0.01529999999999998,0.03370000000000006
13.0,-0.00019999999999975593,0.005099999999999882,-0.009700000000000042,-0.018000000000000016,0.0391999999999999
14.0,-0.00019999999999975593,0.005399999999999849,-0.010299999999999976,-0.019299999999999984,0.04150000000000009
15.0,-0.00019999999999975593,0.005399999999999849,-0.010399999999999965,-0.01980000000000004,0.04200000000000004
16.0,-0.00019999999999975593,0.00529999999999986,-0.010199999999999987,-0.019600000000000062,0.04129999999999989
17.0,-0.00019999999999975593,0.005099999999999882,-0.00990000000000002,-0.019000000000000017,0.03990000000000005
18.0,-0.00019999999999975593,0.0047999999999999154,-0.009300000000000086,-0.018199999999999994,0.037900000000000045
19.0,-0.00019999999999975593,0.0045999999999999375,-0.008700000000000152,-0.017199999999999993,0.035600000000000076
20.0,-0.00019999999999975593,0.0041999999999997595,-0.008099999999999996,-0.016199999999999992,0.03309999999999991
21.0,-9.999999999976694e-05,0.0038999999999997925,-0.007400000000000073,-0.015100000000000002,0.03059999999999996
22.0,-9.999999999976694e-05,0.0035999999999998256,-0.00670000000000015,-0.014000000000000012,0.028100000000000014
23.0,-9.999999999976694e-05,0.0032999999999998586,-0.006000000000000005,-0.012900000000000023,0.025600000000000067
24.0,-9.999999999976694e-05,0.0029999999999998916,-0.005400000000000071,-0.011800000000000033,0.023199999999999887
25.0,-9.999999999976694e-05,0.0027999999999999137,-0.0048000000000001375,-0.010700000000000043,0.02089999999999992
26.0,-9.999999999976694e-05,0.0024999999999999467,-0.0041999999999999815,-0.009700000000000042,0.018799999999999928
27.0,-9.999999999976694e-05,0.0022999999999997467,-0.0036000000000000476,-0.008799999999999919,0.016699999999999937
28.0,-9.999999999976694e-05,0.0019999999999997797,-0.0031000000000001027,-0.007900000000000018,0.014799999999999924
29.0,-9.999999999976694e-05,0.0017999999999998018,-0.0026000000000001577,-0.007000000000000117,0.0129999999999999
30.0,-9.999999999976694e-05,0.0015999999999998238,-0.0020999999999999908,-0.006199999999999983,0.011300000000000088
31.0,-9.999999999976694e-05,0.0013999999999998458,-0.0016000000000000458,-0.00550000000000006,0.009800000000000031
32.0,-9.999999999976694e-05,0.0011999999999998678,-0.0012000000000000899,-0.0047999999999999154,0.008399999999999963
33.0,-9.999999999976694e-05,0.0010999999999998789,-0.0009000000000001229,-0.0040999999999999925,0.006999999999999895
34.0,-9.999999999976694e-05,0.0008999999999999009,-0.000500000000000167,-0.0035000000000000586,0.005800000000000027
35.0,-9.999999999976694e-05,0.0007999999999999119,-0.00019999999999997797,-0.0030000000000001137,0.0046999999999999265
36.0,-9.999999999976694e-05,0.0006999999999999229,9.999999999998899e-05,-0.0023999999999999577,0.0037000000000000366
37.0,-9.999999999976694e-05,0.0004999999999999449,0.00039999999999995595,-0.0020000000000000018,0.0028999999999999027
37.5,-9.999999999976694e-05,0.00044999999999995044,0.0004999999999999449,-0.0017500000000000293,0.0023999999999999577
38.0,-9.999999999976694e-05,0.00039999999999995595,0.0005999999999999339,-0.0015000000000000568,0.0020000000000000018
38.5,-9.999999999976694e-05,0.00034999999999985043,0.0006999999999999229,-0.0013000000000000789,0.0016000000000000458
39.0,-9.999999999976694e-05,0.0002999999999997449,0.0007999999999999119,-0.001100000000000101,0.0012499999999999734
39.5,-9.999999999976694e-05,0.0002999999999997449,0.0008999999999999009,-0.0009500000000000064,0.0008999999999999009
40.0,-9.999999999976694e-05,0.0002499999999997504,0.0009999999999998899,-0.0007999999999999119,0.0005999999999999339
40.5,-9.999999999976694e-05,0.00019999999999975593,0.0010999999999998789,-0.0006499999999999284,0.00029999999999996696
41.0,-9.999999999976694e-05,0.00019999999999975593,0.0011999999999998678,-0.0004999999999999449,4.999999999999449e-05
41.5,-9.999999999976694e-05,0.00019999999999975593,0.0012499999999998623,-0.00034999999999996145,-0.00019999999999997797
42.0,-9.999999999976694e-05,0.00014999999999976144,0.0012999999999998568,-0.00019999999999997797,-0.00044999999999995044
42.5,-9.999999999976694e-05,9.999999999976694e-05,0.0013999999999998458,-4.999999999999449e-05,-0.0006999999999999229
43.0,-9.999999999976694e-05,4.999999999977245e-05,0.0014999999999998348,9.999999999998899e-05,-0.0009000000000000119
43.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0015499999999999403,0.00019999999999997797,-0.001100000000000101
44.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0016000000000000458,0.00029999999999996696,-0.0012500000000000844
44.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0016500000000000403,0.00039999999999995595,-0.0014000000000000679
45.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0017000000000000348,0.0004999999999999449,-0.0015500000000000513
45.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0017500000000000293,0.0005999999999999339,-0.0017000000000000348
46.0,-9.999999999976694e-05,-5.000000000021654e-05,0.0018000000000000238,0.0006999999999999229,-0.0018000000000000238
46.5,-9.999999999976694e-05,-0.00010000000000021103,0.0018000000000000238,0.0007499999999999174,-0.0019000000000000128
47.0,-9.999999999976694e-05,-0.00010000000000021103,0.0018000000000000238,0.0007999999999999119,-0.0020000000000000018
47.5,-9.999999999976694e-05,-0.00010000000000021103,0.0018500000000000183,0.0008499999999999064,-0.0020999999999999908
48.0,-9.999999999976694e-05,-0.00010000000000021103,0.0019000000000000128,0.0008999999999999009,-0.0021499999999999853
48.5,-9.999999999976694e-05,-0.00010000000000021103,0.0019500000000000073,0.0009499999999998954,-0.0021999999999999797
49.0,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0009999999999998899,-0.0022499999999999742
49.5,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0010499999999999954,-0.0022999999999999687
50.0,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.001100000000000101,-0.0022999999999999687
50.5,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.001100000000000101,-0.0022999999999999687
51.0,-9.999999999976694e-05,-0.00015000000000020552,0.0020000000000000018,0.001100000000000101,-0.0022999999999999687
51.5,-9.999999999976694e-05,-0.00020000000000020002,0.0020000000000000018,0.0011500000000000954,-0.0022999999999999687
52.0,-9.999999999976694e-05,-0.00020000000000020002,0.0020000000000000018,0.0012000000000000899,-0.0022999999999999687
52.5,-9.999999999976694e-05,-0.00020000000000020002,0.0020000000000000018,0.0012000000000000899,-0.0022999999999999687
53.0,-9.999999999976694e-05,-0.00020000000000020002,0.0020000000000000018,0.0012000000000000899,-0.0022499999999999742
53.5,-9.999999999976694e-05,-0.00020000000000020002,0.0020000000000000018,0.0012000000000000899,-0.0021999999999999797
54.0,-9.999999999976694e-05,-0.00015000000000020552,0.0020000000000000018,0.0012000000000000899,-0.0021999999999999797
54.5,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0012000000000000899,-0.0021999999999999797
55.0,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0012000000000000899,-0.0020999999999999908
55.5,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0012000000000000899,-0.0020000000000000018
56.0,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0012000000000000899,-0.0019500000000000073
56.5,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0012000000000000899,-0.0019000000000000128
57.0,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0012000000000000899,-0.0018500000000000183
57.5,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.0011500000000000954,-0.0018000000000000238
58.0,-9.999999999976694e-05,-0.00010000000000021103,0.0020000000000000018,0.001100000000000101,-0.0017000000000000348
58.5,-9.999999999976694e-05,-0.00010000000000021103,0.0019500000000000073,0.001100000000000101,-0.0016000000000000458
59.0,-9.999999999976694e-05,-0.00010000000000021103,0.0019000000000000128,0.001100000000000101,-0.0015000000000000568
59.5,-9.999999999976694e-05,-0.00010000000000021103,0.0019000000000000128,0.0010499999999999954,-0.0014000000000000679
60.0,-9.999999999976694e-05,-0.00010000000000021103,0.0019000000000000128,0.0009999999999998899,-0.0013000000000000789
60.5,-9.999999999976694e-05,-0.00010000000000021103,0.0019000000000000128,0.0009999999999998899,-0.0012000000000000899
61.0,-9.999999999976694e-05,-5.000000000021654e-05,0.0019000000000000128,0.0009999999999998899,-0.001100000000000101
61.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0018500000000000183,0.0009499999999998954,-0.001000000000000112
62.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0018000000000000238,0.0008999999999999009,-0.0009000000000000119
62.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0018000000000000238,0.0008499999999999064,-0.0007999999999999119
63.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0018000000000000238,0.0007999999999999119,-0.0006999999999999229
63.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0017500000000000293,0.0007499999999999174,-0.0005999999999999339
64.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0017000000000000348,0.0006999999999999229,-0.0004999999999999449
64.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0017000000000000348,0.0006999999999999229,-0.00039999999999995595
65.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0017000000000000348,0.0006999999999999229,-0.00029999999999996696
65.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0016500000000000403,0.0006499999999999284,-0.00019999999999997797
66.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0016000000000000458,0.0005999999999999339,-4.999999999999449e-05
66.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0016000000000000458,0.0005499999999999394,9.999999999998899e-05
67.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0016000000000000458,0.0004999999999999449,0.00019999999999997797
67.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0015499999999999403,0.00044999999999995044,0.00029999999999996696
68.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0014999999999998348,0.00039999999999995595,0.00039999999999995595
68.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0014999999999998348,0.00034999999999996145,0.0004999999999999449
69.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0014999999999998348,0.00029999999999996696,0.0005999999999999339
69.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0014499999999998403,0.00024999999999997247,0.0006999999999999229
70.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0013999999999998458,0.00019999999999997797,0.0007999999999999119
70.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0013999999999998458,0.00014999999999998348,0.0008999999999999009
71.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0013999999999998458,9.999999999998899e-05,0.0010000000000000009
71.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0013499999999998513,9.999999999998899e-05,0.001100000000000101
72.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0012999999999998568,9.999999999998899e-05,0.0011500000000000954
72.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0012999999999998568,4.999999999999449e-05,0.0012000000000000899
73.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0012999999999998568,0.0,0.0013000000000000789
73.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0012499999999998623,-4.999999999999449e-05,0.0014000000000000679
74.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0011999999999998678,-9.999999999998899e-05,0.0015000000000000568
74.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0011499999999998733,-0.00014999999999998348,0.0016000000000000458
75.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0010999999999998789,-0.00019999999999997797,0.0017000000000000348
75.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0010999999999998789,-0.00024999999999997247,0.0018000000000000238
76.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0010999999999998789,-0.00029999999999996696,0.0019000000000000128
76.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0010499999999998844,-0.00034999999999996145,0.0020000000000000018
77.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0009999999999998899,-0.00039999999999995595,0.0020999999999999908
77.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0009999999999998899,-0.00044999999999995044,0.0021999999999999797
78.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0009999999999998899,-0.0004999999999999449,0.0022999999999999687
78.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0009499999999998954,-0.0005499999999999394,0.0023999999999999577
79.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0008999999999999009,-0.0005999999999999339,0.0024999999999999467
79.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0008999999999999009,-0.0006499999999999284,0.0025999999999999357
80.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0008999999999999009,-0.0006999999999999229,0.0026999999999999247
80.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0008499999999999064,-0.0006999999999999229,0.0027999999999999137
81.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0007999999999999119,-0.0006999999999999229,0.002849999999999908
81.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0007999999999999119,-0.0007499999999999174,0.0028999999999999027
82.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0007999999999999119,-0.0007999999999999119,0.0029999999999998916
82.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0007499999999999174,-0.0008499999999999064,0.0030999999999998806
83.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0006999999999999229,-0.0008999999999999009,0.003149999999999986
83.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0006999999999999229,-0.0009500000000000064,0.0032000000000000917
84.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0006999999999999229,-0.001000000000000112,0.0033000000000000806
84.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0006499999999999284,-0.0010500000000001064,0.0034000000000000696
85.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0005999999999999339,-0.001100000000000101,0.003450000000000064
85.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0005999999999999339,-0.001100000000000101,0.0035000000000000586
86.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0005999999999999339,-0.001100000000000101,0.003550000000000053
86.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0005999999999999339,-0.0011500000000000954,0.0036000000000000476
87.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0005999999999999339,-0.0012000000000000899,0.0037000000000000366
87.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0005499999999999394,-0.0012500000000000844,0.0038000000000000256
88.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0004999999999999449,-0.0013000000000000789,0.00385000000000002
88.5,-9.999999999976694e-05,-2.220446049250313e-16,0.0004999999999999449,-0.0013000000000000789,0.0039000000000000146
89.0,-9.999999999976694e-05,-2.220446049250313e-16,0.0004999999999999449,-0.0013000000000000789,0.003950000000000009
89.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00044999999999995044,-0.0013500000000000734,0.0040000000000000036
90.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00039999999999995595,-0.0014000000000000679,0.004049999999999998
90.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00039999999999995595,-0.0014000000000000679,0.0040999999999999925
91.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00039999999999995595,-0.0014000000000000679,0.004149999999999987
91.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00039999999999995595,-0.0014500000000000624,0.0041999999999999815
92.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00039999999999995595,-0.0015000000000000568,0.004249999999999976
92.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00039999999999995595,-0.0015500000000000513,0.0042999999999999705
93.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00039999999999995595,-0.0016000000000000458,0.004349999999999965
93.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00034999999999996145,-0.0016000000000000458,0.0043999999999999595
94.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00029999999999996696,-0.0016000000000000458,0.004449999999999954
94.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00029999999999996696,-0.0016500000000000403,0.0044999999999999485
95.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00029999999999996696,-0.0017000000000000348,0.0044999999999999485
95.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00029999999999996696,-0.0017000000000000348,0.0044999999999999485
96.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00029999999999996696,-0.0017000000000000348,0.004549999999999943
96.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00024999999999997247,-0.0017000000000000348,0.0045999999999999375
97.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00019999999999997797,-0.0017000000000000348,0.004649999999999932
97.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00019999999999997797,-0.0017500000000000293,0.0046999999999999265
98.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00019999999999997797,-0.0018000000000000238,0.0046999999999999265
98.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00019999999999997797,-0.0018000000000000238,0.0046999999999999265
99.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00019999999999997797,-0.0018000000000000238,0.004749999999999921
99.5,-9.999999999976694e-05,-2.220446049250313e-16,0.00019999999999997797,-0.0018000000000000238,0.0047999999999999154
100.0,-9.999999999976694e-05,-2.220446049250313e-16,0.00019999999999997797,-0.0019000000000000128,0.0047999999999999154

